The Orion-Taurus ridge: a synchrotron radio loop at the edge of the Orion-Eridanus superbubble

Large-scale synchrotron loops are recognized as the main source of diffuse radio-continuum emission in the Galaxy at intermediate and high Galactic latitudes. Their origin, however, remains rather unexplained. Using a combination of multi-frequency data in the radio band of total and polarized intensities, for the first time in this letter, we associate one arc -- hereafter, the Orion-Taurus ridge -- with the wall of the most prominent stellar-feedback blown shell in the Solar neighborhood, namely the Orion-Eridanus superbubble. We traced the Orion-Taurus ridge using 3D maps of interstellar dust extinction and column-density maps of molecular gas, $N_{\rm H_2}$. We found the Orion-Taurus ridge at a distance of 400\,pc, with a plane-of-the-sky extent of $180$\,pc. Its median $N_{\rm H_2}$ value is $(1.4^{+2.6}_{-0.6})\times 10^{21}$ cm$^{-2}$. Thanks to the broadband observations below 100 MHz of the Long Wavelength Array, we also computed the low-frequency spectral-index map of synchrotron emissivity, $\beta$, in the Orion-Taurus ridge. We found a flat distribution of $\beta$ with a median value of $-2.24^{+0.03}_{-0.02}$ that we interpreted in terms of depletion of low-energy ($<$ GeV) cosmic-ray electrons in recent supernova remnants ($10^5$ - $10^6$ yrs). Our results are consistent with plane-of-the-sky magnetic-field strengths in the Orion-Taurus ridge larger than a few tens of $\mu$G ($> 30 - 40 \,\mu$G). We report the first detection of diffuse synchrotron emission from cold-neutral, partly molecular, gas in the surroundings of the Orion-Eridanus superbubble. This observation opens a new perspective to study the multiphase and magnetized interstellar medium with the advent of future high-sensitivity radio facilities, such as the C-Band All-Sky Survey and the Square Kilometre Array.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

